Online Behavior Modification for Expressive User Control of RL-Trained Robots

Reinforcement Learning (RL) is an effective method for robots to learn tasks. However, in typical RL, end-users have little to no control over how the robot does the task after the robot has been deployed. To address this, we introduce the idea of online behavior modification, a paradigm in which users have control over behavior features of a robot in real time as it autonomously completes a task using an RL-trained policy. To show the value of this user-centered formulation for human-robot interaction, we present a behavior diversity based algorithm, Adjustable Control Of RL Dynamics (ACORD), and demonstrate its applicability to online behavior modification in simulation and a user study. In the study (n=23) users adjust the style of paintings as a robot traces a shape autonomously. We compare ACORD to RL and Shared Autonomy (SA), and show ACORD affords user-preferred levels of control and expression, comparable to SA, but with the potential for autonomous execution and robustness of RL.

==> alternate_figure.txt <==
Figure 1: A depiction of a user. interacting with interacting with GUI on a computer screen that has two sliders. One slider says pressure, the other says angle. Next to this image is a robot holding a paintbrush with black ink painting a heart shape. The figure is used to show off the ACORD condition in the user study.

Figure 2: This figure is composed of two images. On the left hand side is a 4 by 4 grid where the columns are different numeric values assigned to a hull variable. The rows are different numeric values assigned to a speed variable. Each cell depicts a bipedal robot moving at a different speed depending on the speed variable value and walking with a different hull angle gate depending on the hull variable value. This image demonstrates how varying the variables can affect the robots walking behavior. The right image depicts a three dimensional plane with axes labeled average speed, hull setting, speed setting. The plane is sloped and fairly uniform across hull and speed settings.

Figure 3: This figure depicts a flow chart for the study. It shows the ACORD condition followed by the RL condition followed by the shared autonomy condition. For each condition there is an image showing the user interacting with a robot after which there is a text bubble that reads post condition survey. At the end of the figure there is a text bubble that reads post-study survey.

Figure 4: This figure shows paintings from each of the conditions from a collection of participants. There is a wide range of pictures on display. The RL condition shows fairly uniform and accurate shapes. The sa condition shows more heterogeneous drawings including ones with polka dots. And the accord condition shows drawings that have very strokes while still tracing the shape fairly well.

Figure 5: This figure depicts the results of the post-study Likert scale survey questions. RL Was generally perceived to be fun and likable and participants did wish to use the system again. They also found the system to have extremely low mental demand and require very little hard work. However, they did not find the system granted much control or expression. Users found ACORD overwhelmingly fun, likable and wanting to use the system again. Furthermore most users agreed that it gave high levels of control and expression. Users also generally found it not too mentally demanding or not too much hard work although more so than RL. The results from shared autonomy are similar to ACORD, however users found it slightly less fun. 

Figure 6: This is a figure depicting a heat map visualization of the consistency metric. For each of the three conditions there is both the heart shape and how shape presented. Where consistency was high, the heart shape and house shape are light green, wear consistency was low they are dark blue. This figure is showing that RL has the most amount of green across the shapes, or the highest consistency, ACORD has the second most overall, followed by SA.

Figure 7: This figure depicts three bar graphs each showing the results of different questions asked in the post study survey. One of them is about ranking preference. In general, the RL conditioon was the least preferred. While SA has the most amount of top preference, ACORD was the least preferred by the least people. The next chart is the ranking of expresivity. RL was ranked as the least expressive and SA and ACORD were ranked pretty similar. The last is on reliabiility. SA was consistently the least reliable, RL the most, and ACORD in between. In all graphs, ACORD was never ranked the lease most often.
